Merger-induced galaxy transformations in the ARTEMIS simulations

Using the ARTEMIS set of 45 high-resolution cosmological simulations, we investigate a range of merger-induced dynamical transformations of Milky Way-like galaxies. We first identify populations of accreted stars on highly radial orbits, similar to the 'Gaia Sausage' in the Milky Way. We show that $\approx1/3$ of the ARTEMIS galaxies contain a similar feature, and confirm that they usually comprise stellar debris from the most massive accreted satellite. Selecting 15 galaxies with discs at the present-day, we study their changes around the times of the GS-like mergers. Dark matter haloes of many of these exhibit global changes in shape and orientation, with almost half becoming significantly more spherical when the mergers occur. Focusing on the galaxies themselves, we find that 4/15 have stellar discs which experience large changes in the orientation of their angular momentum (AM) axes, at rates of up to $\sim60$ degrees Gyr$^{-1}$. By calculating the orbital angular momentum axes of the satellites before they are accreted, we show that there is a tendency for the disc's AM to become more aligned with this axis after the merger. We also investigate the origin of in situ retrograde stars, analogous to the 'Splash' in the Milky Way. Tracing them back to earlier snapshots, we demonstrate that they were often disrupted onto their extreme orbits by multiple early mergers. We also find that the total mass of these stars outside the central regions positively correlates with the total accreted stellar mass.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
